Understanding Rulelog Computations in Silk

Rulelog is a knowledge representation and reasoning language based on logic programming under the well-founded semantics. It is an extension of the language of Flora-2 and so supports inheritance and other object-oriented features, as well as the higher-order syntax of Hilog. However, Rulelog rules may also contain quantifiers and may be contra-positional. In addition, these rules are evaluated in the presence of defeasibility mechanisms that include rule cancellation, rule priorities, and other aspects. Rulelog programs are sometimes developed by loosely coordinated teams of knowledge engineers (KEs) who are not necessarily programmers. This requires not only declarative debugging support, but also support for profiling to help KEs understand the overall structure of a computation, including its termination properties. The design of debugging and profiling tools is made more challenging because Rulelog programs undergo a series of transformations into normal programs, so that there is a cognitive distance between how rules are specified and how they are executed. In this paper, we describe the debugging and profiling environment for Rulelog implemented in the integrated development environment of the Silk system. Our approach includes an interface to justification graphs, which treat why-not and defeasibility as well as provenance of the rules supporting answers. It also includes tools for trace-based analysis of computations to permit understanding of erroneous non-termination and of general performance issues. For semantically correct cases of the non-terminating behavior, Silk offers a different approach, which addresses the problem in a formally sound manner by leveraging a form of bounded rationality called restraint.

==> Tabledump-example-updated.silk.txt <==
// Biology domain rules about Mitosis and basic process reasoning
// These rules are derived from the full causal process demonstration in:
//    examples/user/demo/aura/causalProcess/q3_9_6_7

// Turn off equality checking, it's not needed for these rules
silk:flora("?- setsemantics{equality(none)}."); // vs. none

// What entities are formed from a process, and when?
// Rule body literals reordered from previous version
formed(?x,?i1) :- 
	?a[result -> ?x],
	?a[occurs_at -> ?i],
	?i[next -> ?i1],
   ?x # Entity,
	?i # Step,
	?i1 # Step,
	?a # Action;

// Ordering relation, the next step is the step with the next sequential integer identifier
?i[next -> ?i1] :-
	?i # Step,
	silk:arith(?i1, ?i + 1) ;

// An action ends after it occurs
// Rule body literals reordered from previous version
?a[ends_at -> ?i1] :-
	?a[occurs_at -> ?i],
   ?i[next -> ?i1], 
   ?a # Action,
  	?i1 # Step,
	?i # Step;

?s[ends_at -> ?i] :- 
   ?v[ends_at -> ?i],
	?s # Sequence_of_Actions,
   ?s[length -> ?n],
	?s[component(?n) -> ?v],
	?v # Action,
	?i # Step;

// Theory of Intentions, actions occur if they were intended to occur, unless something stops them
@[tag -> intended_actions_are_executed]
?a[occurs_at -> ?i] :- 
	?a[intended_at -> ?i] ;

// Higher priority strict rule saying that an action does not occur if another action inhibits it
@[strict]
neg ?a[occurs_at -> ?i] :-
   ?a1[inhibits->?a],
   ?a1 # Event,
   ?a1[occurs_at -> ?i];

// Sequence of actions, the first action in a sequence starts when that sequence starts
?v[intended_at -> ?i] :-
	?v # Event,
	?s[component(1) -> ?v],
	?s[intended_at -> ?i],
   ?s # Sequence_of_Actions;

// Or, an action starts after the action before it in a sequence
?v[intended_at -> ?i2] :-
	?v # Event,
   ?s[component(?k1)->?v1],
   ?s[component(?k2)->?v],
   silk:arith(?k2, ?k1 + 1),
   ?v1[intended_at -> ?i1],
   ?v1 # Event,
	?i1 # Step,
   ?i2 # Step,
   ?s # Sequence_of_Actions,
	?v1[ends_at -> ?i2];

// A subset of AURA-based knowledge about the results of certain steps in mitosis
?x[result -> Mitotic_Spindle141(?x) # Mitotic_Spindle] :- ?x # Prophase ;
?x[result -> Chromosome142(?x) # Chromosome] :- ?x # Prophase ;
?x[result -> Daughter_Nucleus323(?x) # Nucleus] :- ?x # Telophase ;
?x[result -> Daughter_Nucleus322(?x) # Nucleus] :- ?x # Telophase ;
?x[result -> Chromosome444(?x) # Chromosome] :- ?x # Anaphase ;

// Sequences of Actions
// A Cell Cycle consists of a Mitotic Phase and then Interphase
?x # Sequence_of_Actions :- ?x # Cell_Cycle;
?x[length->2] :- ?x # Cell_Cycle;
?x[component(1)->Mitotic_Phase1(?x) # Mitotic_Phase] :- ?x # Cell_Cycle;
?x[component(2)->Interphase1(?x) # Interphase] :- ?x # Cell_Cycle;

// Interphase consits of G1, S, then G2
?x # Sequence_of_Actions :- ?x # Interphase;
?x[length->3] :- ?x # Interphase;
?x[component(1)->G1_Phase1(?x) # G1_Phase] :- ?x # Interphase;
?x[component(2)->S_Phase1(?x) # S_Phase] :- ?x # Interphase;
?x[component(3)->G2_Phase1(?x) # G2_Phase] :- ?x # Interphase;

// The mitotic phase consists of Mitosis and Cytokinesis
?x # Sequence_of_Actions :- ?x # Mitotic_Phase;
?x[length->2] :- ?x # Mitotic_Phase;
?x[component(1)->Mitosis1(?x) # Mitosis] :- ?x # Mitotic_Phase;
?x[component(2)->Cytokinesis1(?x) # Cytokinesis] :- ?x # Mitotic_Phase;

// Mitosis consists of Prophase, Prometaphase, Metaphase, Anaphase, Telophase
?x # Sequence_of_Actions :- ?x # Mitosis;
?x[length->5] :- ?x # Mitosis;
?x[component(1)->Prophase1(?x) # Prophase] :- ?x # Mitosis;
?x[component(2)->Pro_Metaphase1(?x) # Pro_Metaphase] :- ?x # Mitosis;
?x[component(3)->Metaphase1(?x) # Metaphase] :- ?x # Mitosis;
?x[component(4)->Anaphase1(?x) # Anaphase] :- ?x # Mitosis;
?x[component(5)->Telophase1(?x) # Telophase] :- ?x # Mitosis;

// Ontology
Prophase ## Action;
Pro_Metaphase ## Action;
Metaphase ## Action;
Anaphase ## Action;
Telophase ## Action;
Cytokinesis ## Action;
G1_Phase ## Action;
S_Phase ## Action;
G2_Phase ## Action;
Mitotic_Spindle ## Entity;
Chromosome ## Entity;
Nucleus ## Entity;

Action ## Event;
Sequence_of_Actions ## Event;
Inhibit ## Event;

// A hypothetical cell is intended to start its cell cycle at 0
Cell_Cycle1 # Cell_Cycle;
Cell_Cycle1[intended_at->0];

// An Inhibitor action preventing S_Phase starts at 7
Inhibitor1 # Inhibit;
Inhibitor1[inhibits->S_Phase1(Interphase1(Cell_Cycle1))];
Inhibitor1[intended_at->7];

// Definition of steps
0 # Step;
?i # Step :- ?i1 # Step and silk:arith(?i, ?i1 + 1) and ?i < 20;





==> Tabledump-example.silk.txt <==
// Biology domain rules about Mitosis and basic process reasoning
// These rules are derived from the full causal process demonstration in:
//    examples/user/demo/aura/causalProcess/q3_9_6_7

// What entities are formed from a process, and when?
formed(?x,?i1) :- 
	?x # Entity,
	?i # Step,
	?i1 # Step,
	?a # Action,
	?i[next -> ?i1],
	?a[result -> ?x],
	?a[occurs_at -> ?i] ;

// Ordering relation, the next step is the step with the next sequential integer identifier
?i[next -> ?i1] :-
	?i # Step,
	silk:arith(?i1, ?i + 1) ;

// An action ends after it occurs
?a[ends_at -> ?i1] :-
	?a # Action,
	?i[next -> ?i1],
	?a[occurs_at -> ?i], 
	?i1 # Step,
	?i # Step;

// A sequence ends after its last action ends
?s[ends_at -> ?i] :- 
   ?v[ends_at -> ?i],
	?s # Sequence_of_Actions,
   ?s[length -> ?n],
	?s[component(?n) -> ?v],
	?v # Action,
	?i # Step;

// Theory of Intentions, actions occur if they were intended to occur, unless something stops them
@[tag -> intended_actions_are_executed]
?a[occurs_at -> ?i] :- 
	?a[intended_at -> ?i] ;

// Higher priority strict rule saying that an action does not occur if another action inhibits it
@[strict]
neg ?a[occurs_at -> ?i] :-
   ?a1[inhibits->?a],
   ?a1 # Event,
   ?a1[occurs_at -> ?i];

// Sequence of actions, the first action in a sequence starts when that sequence starts
?v[intended_at -> ?i] :-
	?v # Event,
	?s[component(1) -> ?v],
	?s[intended_at -> ?i],
   ?s # Sequence_of_Actions;

// Or, an action starts after the action before it in a sequence
?v[intended_at -> ?i2] :-
	?v # Event,
   ?s[component(?k1)->?v1],
   ?s[component(?k2)->?v],
   silk:arith(?k2, ?k1 + 1),
   ?v1[intended_at -> ?i1],
   ?v1 # Event,
	?i1 # Step,
   ?i2 # Step,
   ?s # Sequence_of_Actions,
	?v1[ends_at -> ?i2];

// A subset of AURA-based knowledge about the results of certain steps in mitosis
?x[result -> Mitotic_Spindle141(?x) # Mitotic_Spindle] :- ?x # Prophase ;
?x[result -> Chromosome142(?x) # Chromosome] :- ?x # Prophase ;
?x[result -> Daughter_Nucleus323(?x) # Nucleus] :- ?x # Telophase ;
?x[result -> Daughter_Nucleus322(?x) # Nucleus] :- ?x # Telophase ;
?x[result -> Chromosome444(?x) # Chromosome] :- ?x # Anaphase ;

// Sequences of Actions
// A Cell Cycle consists of a Mitotic Phase and then Interphase
?x # Sequence_of_Actions :- ?x # Cell_Cycle;
?x[length->2] :- ?x # Cell_Cycle;
?x[component(1)->Mitotic_Phase1(?x) # Mitotic_Phase] :- ?x # Cell_Cycle;
?x[component(2)->Interphase1(?x) # Interphase] :- ?x # Cell_Cycle;

// Interphase consits of G1, S, then G2
?x # Sequence_of_Actions :- ?x # Interphase;
?x[length->3] :- ?x # Interphase;
?x[component(1)->G1_Phase1(?x) # G1_Phase] :- ?x # Interphase;
?x[component(2)->S_Phase1(?x) # S_Phase] :- ?x # Interphase;
?x[component(3)->G2_Phase1(?x) # G2_Phase] :- ?x # Interphase;

// The mitotic phase consists of Mitosis and Cytokinesis
?x # Sequence_of_Actions :- ?x # Mitotic_Phase;
?x[length->2] :- ?x # Mitotic_Phase;
?x[component(1)->Mitosis1(?x) # Mitosis] :- ?x # Mitotic_Phase;
?x[component(2)->Cytokinesis1(?x) # Cytokinesis] :- ?x # Mitotic_Phase;

// Mitosis consists of Prophase, Prometaphase, Metaphase, Anaphase, Telophase
?x # Sequence_of_Actions :- ?x # Mitosis;
?x[length->5] :- ?x # Mitosis;
?x[component(1)->Prophase1(?x) # Prophase] :- ?x # Mitosis;
?x[component(2)->Pro_Metaphase1(?x) # Pro_Metaphase] :- ?x # Mitosis;
?x[component(3)->Metaphase1(?x) # Metaphase] :- ?x # Mitosis;
?x[component(4)->Anaphase1(?x) # Anaphase] :- ?x # Mitosis;
?x[component(5)->Telophase1(?x) # Telophase] :- ?x # Mitosis;

// Ontology
Prophase ## Action;
Pro_Metaphase ## Action;
Metaphase ## Action;
Anaphase ## Action;
Telophase ## Action;
Cytokinesis ## Action;
G1_Phase ## Action;
S_Phase ## Action;
G2_Phase ## Action;
Mitotic_Spindle ## Entity;
Chromosome ## Entity;
Nucleus ## Entity;

Action ## Event;
Sequence_of_Actions ## Event;
Inhibit ## Event;

// A hypothetical cell is intended to start its cell cycle at 0
Cell_Cycle1 # Cell_Cycle;
Cell_Cycle1[intended_at->0];

// An Inhibitor action preventing S_Phase starts at 7
Inhibitor1 # Inhibit;
Inhibitor1[inhibits->S_Phase1(Interphase1(Cell_Cycle1))];
Inhibitor1[intended_at->7];

// Definition of steps
0 # Step;
?i # Step :- ?i1 # Step and silk:arith(?i, ?i1 + 1) and ?i < 20;




